Properties of shock waves in the quiet Sun chromosphere

Short-lived (100s or less), sub-arcsec to a couple of arcsec size features of enhanced brightenings in the narrowband images at the $\mathrm{H_{2V}}$ and $\mathrm{K_{2V}}$ positions of the Ca II H and K lines in the quiet Sun are known as bright grains. With simultaneous observations of a quiet Sun internetwork region in the Fe I 6173 {\AA}, Ca II 8542 {AA}, and Ca II K lines acquired by the CRisp Imaging Spectro-Polarimeter and the CHROMospheric Imaging Spectrometer instruments on the Swedish 1-m Solar Telescope, we performed multi-line non-local thermodynamic equilibrium inversions using the STockholm inversion Code to infer the time-varying stratified atmosphere's physical properties such as the temperature, line-of-sight (LOS) velocity, and microturbulence. The Ca II K profiles of bright grains show enhancement in the $\mathrm{K_{2V}}$ peak intensities with absence of the $\mathrm{K_{2R}}$ features. At the time of maximum enhancement in the $\mathrm{K_{2V}}$ peak intensities, we found average enhancements in temperature at lower chromospheric layers (at $\log\tau_{500}$ $\simeq$ $-$4.2) of about 1.1 kK with maximum enhancement of about 4.5 kK. These temperature enhancements are colocated with upflows, as strong as $-$6 $\mathrm{km\;s^{-1}}$, in the direction of the LOS. The LOS velocities at upper chromospheric layers at $\log\tau_{500}$ < $-$4.2 show consistent downflows greater than $+$8 $\mathrm{km\;s^{-1}}$. The retrieved value of microturbulence in the atmosphere of bright grains is negligible at chromospheric layers. The study provides observational evidence to support the interpretation that the bright grains observed in narrowband images at the $\mathrm{H_{2V}}$ and $\mathrm{K_{2V}}$ positions of the Ca II H and K lines are manifestations of upward propagating acoustic shocks against a background of downflowing atmospheres.

==> Quiet Sun Shock Waves/notes.txt <==
Figure 1:

X and Y, set 0, 0 at left bottom.
Add 0 between -30 and 300 in color table
Blos [G]

Figure 2:
time [s] everywhere in all figures consistent
time vertical, remove s from time.
delta x only
'+' in (a), make it in red color
see if time can be accomodated in continuum image left bottom in some color, then delta y can also be present, and "time" also can be gone from y axis
(b) and (c) amke time to time [s].
 panel (a)/(b)... in bigger texts for better visibility.

Table 1:
change to appropriate title

Figure 4:
remove most distant profile and color scheme

Figure 6:


Figure 7:
mention the bottom-right delta x instead of pixels, write logtau in y
put (a), (b)... and increase size of logtau=-4.2, -3 and -1

Figure 9:
gap in vlos and km s-1

Figure 10:


Rewrite all captions like figure 1

TODO:
Results line cut, vlos range -6, 6
FOV D:
choose more timesteps where shock was not there before and after and include in inversions

FOV B:
choose line cut one time step before

==> Quiet Sun Shock Waves/readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------


==> notes.txt <==
Figure 1:

X and Y, set 0, 0 at left bottom.
Add 0 between -30 and 300 in color table
Blos [G]

Figure 2:
time [s] everywhere in all figures consistent
time vertical, remove s from time.
delta x only
'+' in (a), make it in red color
see if time can be accomodated in continuum image left bottom in some color, then delta y can also be present, and "time" also can be gone from y axis
(b) and (c) amke time to time [s].
 panel (a)/(b)... in bigger texts for better visibility.

Table 1:
change to appropriate title

Figure 4:
remove most distant profile and color scheme

Figure 6:


Figure 7:
mention the bottom-right delta x instead of pixels, write logtau in y
put (a), (b)... and increase size of logtau=-4.2, -3 and -1

Figure 9:
gap in vlos and km s-1

Figure 10:


Rewrite all captions like figure 1

TODO:
Results line cut, vlos range -6, 6
FOV D:
choose more timesteps where shock was not there before and after and include in inversions

FOV B:
choose line cut one time step before

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

